AnyBodyCodec: A Shared Native Interface for Body-Model Conversion, Extension, and Humanoid Control

Parametric body models expose incompatible pose and shape controls, tying humanoid policies to particular input formats. AnyBodyCodec learns a shared representation through native conversion, then reuses it for new body models and control with its core frozen. Encoders map MHR, SMPL-X, and SOMA to aligned slots; native decoders recover target controls. The 1.090M-parameter converter covers nine routes and reaches 16.801 mm input-reference MPJPE across six cross routes: the 2.887M Transformer bank reaches 16.390 mm and its parameter-matched version 18.866 mm. Three measured routes take 7.43-7.67 ms on an RTX 4090. Adding ANNY shows that comparable conversion accuracy can accompany different action consistency under one frozen controller. Under a matched PPO budget, aligned slots support 60.78% full-action success across three formats. Separate 160-hour training reaches 66.10% source-weighted validation success, and the controller is deployed qualitatively on a physical G1 through three visual front ends. Together, these results establish reuse through both native geometric fidelity and downstream policy compatibility.

==> GUST-FONT-LICENSE.txt <==
% This is a preliminary version (2006-09-30), barring acceptance from
% the LaTeX Project Team and other feedback, of the GUST Font License.
% (GUST is the Polish TeX Users Group, http://www.gust.org.pl)
%
% For the most recent version of this license see
% http://www.gust.org.pl/fonts/licenses/GUST-FONT-LICENSE.txt
% or
% http://tug.org/fonts/licenses/GUST-FONT-LICENSE.txt
%
% This work may be distributed and/or modified under the conditions
% of the LaTeX Project Public License, either version 1.3c of this
% license or (at your option) any later version.
% 
% Please also observe the following clause:
% 1) it is requested, but not legally required, that derived works be
%    distributed only after changing the names of the fonts comprising this
%    work and given in an accompanying "manifest", and that the
%    files comprising the Work, as listed in the manifest, also be given
%    new names. Any exceptions to this request are also given in the
%    manifest.
%    
%    We recommend the manifest be given in a separate file named
%    MANIFEST-<fontid>.txt, where <fontid> is some unique identification
%    of the font family. If a separate "readme" file accompanies the Work, 
%    we recommend a name of the form README-<fontid>.txt.
%
% The latest version of the LaTeX Project Public License is in
% http://www.latex-project.org/lppl.txt and version 1.3c or later
% is part of all distributions of LaTeX version 2006/05/20 or later.



==> README-TeX-Gyre-Termes.txt <==
###########################################################################
############          The TeX Gyre Collection of Fonts         ############
############                 The font Termes                   ############
###########################################################################

Font: TeX Gyre Termes
Authors: Bogus\l{}aw Jackowski and Janusz M. Nowacki
Version: 2.004
Date: 7 X 2009
Downloads: http://www.gust.org.pl/projects/e-foundry/tex-gyre/termes

License:
  % Copyright 2006--2009 for TeX Gyre extensions by B. Jackowski
  % and J.M. Nowacki (on behalf of TeX Users Groups).
  % Vietnamese characters were added by Han The Thanh.
  %
  % This work can be freely used and distributed under
  % the GUST Font License (GFL -- see GUST-FONT-LICENSE.txt)
  % which is actually an instance of the LaTeX Project Public License
  % (LPPL -- see http://www.latex-project.org/lppl.txt ).
  %
  % This work has the maintenance status "maintained". The Current Maintainer
  % of this work is Bogus\l{}aw Jackowski and Janusz M. Nowacki.
  %
  % This work consists of the files listed
  % in the MANIFEST-TeX-Gyre-Termes.txt file.

###########################################################################
############         A BRIEF DESCRIPTION OF THE PACKAGE        ############
###########################################################################

The current package contains the most recent version of the TeX Gyre
Termes family of fonts in the PostScript Type 1 and OpenType formats.
TeX Gyre Termes is based on the URW Nimbus Roman No9 L kindly released
by URW++ Design and Development Inc. under GFL (independently of the GPL
release accompanying Ghostscript). The Vietnamese glyphs were added
by Han The Thanh.

TeX Gyre Termes can be used as a replacement for the renowned
Times (new) Roman font (designed by Stanley Morison together with
Starling Burgess and Victor Lardent for the London newspaper ``The
Times''; it was first issued by the Monotype Corporation in 1932 --
see the article by Charles Bigelow for interesting details:
http://www.truetype-typography.com/articles/times.htm ).

Note that the widths of the TeX Gyre Termes glyphs are almost consistent with
the relevant Adobe metric data (for the glyphs from the Adobe Standard
Encoding):
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/tib_____.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/tibi____.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/tii_____.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/tir_____.afm

Exceptions are: `logicalnot' and `minus' in the bold italic variant
(Adobe: 606, TeX Gyre: 570 which is consistent with other math glyphs)
and `exclamdown' in the regular italic variant (Adobe: 389, TeX Gyre: 333
which is consistent with the width of the `exclam' glyph).

                           *   *   *

The TeX Gyre project, following the Latin Modern project, aims at providing
a rich collection of diacritical characters in the attempt to cover as many
Latin-based scripts as possible. To our knowledge, the repertoire of
characters covers all European languages as well as some other Latin-based
alphabets such as Vietnamese and Navajo; at the request of users, recent
extensions (following the enhancement of the Latin Modern collection)
provide glyphs sufficient for typesetting of romanized transliterations
of Arabic and Sanskrit scripts. We have frequently used the information
presented by Michael Everson at the ``The Alphabets of Europe''
( http://www.evertype.com/alphabets/ ) web site. If you know about European
languages that are not covered completely or if some glyphs have apparently
wrong shapes -- please let us know. Note, however, that Greek glyphs
bear provisional character.

The TeX Gyre Project was launched and is supported by TeX USERS GROUPS
(CS TUG, DANTE eV, GUST, NTG, TUG India, TUG). Hearty thanks to the
representatives of these groups and also to all people who helped with
comments, ideas, remarks, bug reports, objections, hints, consolations, etc.

                           *   *   *

The TeX Gyre Termes family consists of 4 text fonts: regular,
italic, bold and bold italic (qtmr, qtmri, qtmb, qtmbi).

The TeX Gyre Termes family can be freely used and distributed
under the GUST Font License (see above) which is actually
an instance of the LaTeX Project Public License
(LPPL; see http://www.latex-project.org/lppl.txt ).

                           *   *   *

The package consists of the files in the directories conforming
to the TeX Directory Structure (v. 1.1). The directories contain:

doc/fonts/tex-gyre             this file, manifest, licence, test files,
                               and, moreover, selected files used as input
                               for generating OTFs (meant as a technical
                               documentation of the OTFs)
tex/latex/tex-gyre             support for LaTeX (*.fd and *.sty files,
                               prepared by Marcin Woli\'nski)
fonts/enc/dvips/tex-gyre       support for dvips (*.enc files);
                               NOTE: all fonts of the TeX Gyre family
                                 share the same *.enc files with
                                 a few exceptions: CS, QX, and RM encodings
                                 for TeX Gyre Cursor (monospace) differ
                                 from the standard ones (because of the
                                 compatibility with Computer Modern
                                 typewriter fonts requested by users),
                                 and, moreover, CS, L7x, QX and RM encodings
                                 for TeX Gyre Chorus exploit exceptionally
                                 the `lslash_lslash' ligature
fonts/map/dvips/tex-gyre       support for dvips (*.map files)
fonts/opentype/public/tex-gyre fonts in the OpenType format (*.otf files)
fonts/type1/public/tex-gyre    PostScript (Type 1) font files and printer
                               font metric files (*.pfb and *.pfm,
                               respectively);
fonts/tfm/public/tex-gyre      TeX font metric files (*.tfm) for:
                               -- CS (CSTUG) encoding (cs-*.tfm),
                               -- EC (Cork) encoding (ec-*.tfm),
                               -- L7x (Lithuanian) encoding (l7x-*.tfm),
                               -- QX (GUST) encoding (qx-*.tfm),
                               -- RM (Regular Math or OT1) encoding (rm-*.tfm),
                               -- Y&Y's TeX'n'ANSI aka LY1 encoding
                                  (texnansi-*.tfm),
                               -- T5 (Vietnamese) encoding (t5-*.tfm),
                               -- Text Companion for EC fonts aka TS1
                                  (ts1-*.tfm).
                               Encodings CS, EC, L7x, QX, RM, Y&Y, and T5
                               have their cap-small-caps counterparts
                               (*-sc.tfm).
fonts/afm/public/tex-gyre      Adobe font metric files (*.afm);

Email contact: Bogus\l{}aw Jackowski aka Jacko, B_Jackowski@gust.org.pl

                           *   *   *

In ConTeXt, support for TeX Gyre Collection can be found in the typescript
definition files:

  ... /tex/context/base/type-enc.tex
  ... /tex/context/base/type-syn.tex
  ... /tex/context/base/type-exa.tex
  ... /tex/context/base/type-map.tex

Additional encoding and map files can be found under:

  ... /texmf/fonts/map/pdftex/context
  ... /texmf/fonts/enc/pdftex/context

                           *   *   *

All four font files, qtmb, qtmbi, qtmr, qtmri, contain the same repertoire
of 1089 characters, namely (these are the names used in Type 1 fonts):

A a a.sc Aacute aacute aacute.sc Abreve abreve abreve.sc Abreveacute
abreveacute abreveacute.sc Abrevedotbelow abrevedotbelow
abrevedotbelow.sc Abrevegrave abrevegrave abrevegrave.sc Abrevehookabove
abrevehookabove abrevehookabove.sc Abrevetilde abrevetilde abrevetilde.sc
Acaron acaron acaron.sc Acircumflex acircumflex acircumflex.sc
Acircumflexacute acircumflexacute acircumflexacute.sc Acircumflexdotbelow
acircumflexdotbelow acircumflexdotbelow.sc Acircumflexgrave
acircumflexgrave acircumflexgrave.sc Acircumflexhookabove
acircumflexhookabove acircumflexhookabove.sc Acircumflextilde
acircumflextilde acircumflextilde.sc Acute acute acute.dup acute.ts1
Acutecomb acutecomb Adblgrave adblgrave adblgrave.sc Adieresis adieresis
adieresis.sc Adotbelow adotbelow adotbelow.sc AE ae AE.dup ae.dup ae.sc
AEacute aeacute aeacute.sc Agrave agrave agrave.sc Ahookabove ahookabove
ahookabove.sc Alpha alpha Amacron amacron amacron.sc ampersand anglearc
angleleft angleright Aogonek aogonek aogonek.sc Aogonekacute aogonekacute
aogonekacute.sc approxequal Aring aring aring.sc Aringacute aringacute
aringacute.sc arrowdown arrowleft arrowright arrowup asciicircum
asciitilde asterisk asteriskmath at at.alt Atilde atilde atilde.sc B b
b.sc backslash baht bar Beta beta bigcircle blanksymbol born braceleft
braceright bracketleft bracketright Breve breve breve.ts1 Breveacute
breveacute brevebelow brevebelowcomb brevebelowinverted
brevebelowinvertedcomb Brevecomb brevecomb Brevegrave brevegrave
Brevehookabove brevehookabove Breveinverted breveinverted
Breveinvertedcomb breveinvertedcomb Brevetilde brevetilde brokenbar
bullet C c c.sc Cacute cacute cacute.sc Caron caron caron.ts1 Caroncomb
caroncomb Ccaron ccaron ccaron.sc Ccedilla ccedilla ccedilla.sc
Ccircumflex ccircumflex ccircumflex.sc Cdotaccent cdotaccent
cdotaccent.sc cedilla cedilla.dup cent cent.oldstyle centigrade Chi chi
Circumflex circumflex circumflex.dup Circumflexacute circumflexacute
Circumflexcomb circumflexcomb Circumflexgrave circumflexgrave
Circumflexhookabove circumflexhookabove Circumflextilde circumflextilde
colon colonmonetary comma commaaccent commaaccentcomb copyleft copyright
copyright.alt currency cwm cwmascender cwmcapital cyrBreve cyrbreve
cyrFlex cyrflex D d d.sc dagger daggerdbl dblbracketleft dblbracketright
dblGrave dblgrave dblgrave.ts1 dblGravecomb dblgravecomb dblverticalbar
Dcaron dcaron dcaron.sc Dcroat dcroat dcroat.sc Ddotbelow ddotbelow
ddotbelow.sc degree Delta delta diameter died Dieresis dieresis
dieresis.dup dieresis.ts1 Dieresisacute dieresisacute Dieresiscaron
dieresiscaron Dieresiscomb dieresiscomb Dieresisgrave dieresisgrave
discount divide divorced Dlinebelow dlinebelow dlinebelow.sc dollar
dollar.oldstyle dong Dotaccent dotaccent Dotaccentcomb dotaccentcomb
dotbelow dotbelowcomb dotlessi dotlessi.sc dotlessj dotlessj.dup
dotlessj.sc E e e.sc Eacute eacute eacute.sc Ebreve ebreve ebreve.sc
Ecaron ecaron ecaron.sc Ecircumflex ecircumflex ecircumflex.sc
Ecircumflexacute ecircumflexacute ecircumflexacute.sc Ecircumflexdotbelow
ecircumflexdotbelow ecircumflexdotbelow.sc Ecircumflexgrave
ecircumflexgrave ecircumflexgrave.sc Ecircumflexhookabove
ecircumflexhookabove ecircumflexhookabove.sc Ecircumflextilde
ecircumflextilde ecircumflextilde.sc Edblgrave edblgrave edblgrave.sc
Edieresis edieresis edieresis.sc Edotaccent edotaccent edotaccent.sc
Edotbelow edotbelow edotbelow.sc Egrave egrave egrave.sc Ehookabove
ehookabove ehookabove.sc eight eight.oldstyle eight.prop
eight.taboldstyle ell ellipsis Emacron emacron emacron.sc emdash endash
Eng eng eng.sc Eogonek eogonek eogonek.sc Eogonekacute eogonekacute
eogonekacute.sc Epsilon epsilon epsilon.alt equal Ereversed ereversed
ereversed.sc estimated Eta eta Eth eth eth.sc Etilde etilde etilde.sc
eturned eturned.sc Euro exclam exclamdown F f f.sc f_k ff ffi ffl fi five
five.oldstyle five.prop five.taboldstyle fl florin four four.oldstyle
four.prop four.taboldstyle fraction fraction.alt G g g.sc Gacute gacute
gacute.sc Gamma gamma Gbreve gbreve gbreve.sc Gcaron gcaron gcaron.sc
Gcedilla gcedilla Gcircumflex gcircumflex gcircumflex.sc Gcommaaccent
gcommaaccent gcommaaccent.sc Gdotaccent gdotaccent gdotaccent.sc
Germandbls germandbls germandbls.dup germandbls.sc gnaborretni Grave
grave grave.ts1 Gravecomb gravecomb greater greaterequal
greaterorequalslant guarani guillemotleft guillemotright guilsinglleft
guilsinglright H h h.sc Hbar hbar hbar.sc Hbrevebelow hbrevebelow
hbrevebelow.sc Hcircumflex hcircumflex hcircumflex.sc Hdieresis hdieresis
hdieresis.sc Hdotbelow hdotbelow hdotbelow.sc Hookabove hookabove
Hookabovecomb hookabovecomb horn Htilde htilde htilde.sc Hungarumlaut
hungarumlaut hungarumlaut.ts1 Hungarumlautcomb hungarumlautcomb hyphen
hyphen.alt hyphen.dup hyphen.prop hyphendbl hyphendbl.alt I i i.sc Iacute
iacute iacute.sc Ibreve ibreve ibreve.sc Icaron icaron icaron.sc
Icircumflex icircumflex icircumflex.sc Idblgrave idblgrave idblgrave.sc
Idieresis idieresis idieresis.sc Idieresisacute idieresisacute
idieresisacute.sc Idotaccent idotaccent.sc Idotbelow idotbelow
idotbelow.sc Igrave igrave igrave.sc Ihookabove ihookabove ihookabove.sc
IJ ij ij.sc Imacron imacron Imacron.alt imacron.alt imacron.alt.sc
imacron.sc infinity interrobang Iogonek iogonek iogonek.sc Iogonekacute
iogonekacute iogonekacute.sc Iota iota Itilde itilde itilde.sc J j j.sc
J_caron Jacute jacute jacute.sc jcaron jcaron.sc Jcircumflex jcircumflex
jcircumflex.sc K k k.sc Kappa kappa Kcedilla kcedilla Kcommaaccent
kcommaaccent kcommaaccent.sc L l l.sc Lacute lacute lacute.sc Lambda
lambda Lcaron lcaron lcaron.sc Lcedilla lcedilla Lcommaaccent
lcommaaccent lcommaaccent.sc Ldot ldot ldot.sc Ldotbelow ldotbelow
ldotbelow.sc Ldotbelowmacron ldotbelowmacron ldotbelowmacron.sc leaf less
lessequal lessorequalslant linebelow linebelowcomb lira logicalnot longs
lozenge lscript Lslash lslash lslash.sc Ltilde ltilde ltilde.sc M m m.sc
Macron macron Macron.alt macron.alt macron.dup macron.ts1 macronbelow
macronbelowcomb Macroncomb macroncomb married Mdotbelow mdotbelow
mdotbelow.sc mho minus minusplus Mu mu mu.alt multiply musicalnote N n
n.sc Nacute nacute nacute.sc naira nbspace Ncaron ncaron ncaron.sc
Ncedilla ncedilla Ncommaaccent ncommaaccent ncommaaccent.sc Ndotaccent
ndotaccent ndotaccent.sc Ndotbelow ndotbelow ndotbelow.sc nine
nine.oldstyle nine.prop nine.taboldstyle notequal Ntilde ntilde ntilde.sc
Nu nu numbersign numero O o o.sc Oacute oacute oacute.sc Obreve obreve
obreve.sc Ocaron ocaron ocaron.sc Ocircumflex ocircumflex ocircumflex.sc
Ocircumflexacute ocircumflexacute ocircumflexacute.sc Ocircumflexdotbelow
ocircumflexdotbelow ocircumflexdotbelow.sc Ocircumflexgrave
ocircumflexgrave ocircumflexgrave.sc Ocircumflexhookabove
ocircumflexhookabove ocircumflexhookabove.sc Ocircumflextilde
ocircumflextilde ocircumflextilde.sc Odblgrave odblgrave odblgrave.sc
Odieresis odieresis odieresis.sc Odotbelow odotbelow odotbelow.sc OE oe
OE.dup oe.dup oe.sc ogonek Ograve ograve ograve.sc ohm Ohookabove
ohookabove ohookabove.sc Ohorn ohorn ohorn.sc Ohornacute ohornacute
ohornacute.sc Ohorndotbelow ohorndotbelow ohorndotbelow.sc Ohorngrave
ohorngrave ohorngrave.sc Ohornhookabove ohornhookabove ohornhookabove.sc
Ohorntilde ohorntilde ohorntilde.sc Ohungarumlaut ohungarumlaut
ohungarumlaut.sc Omacron omacron omacron.sc Omega omega Omicron omicron
one one.oldstyle one.prop one.superior one.taboldstyle onehalf onequarter
Oogonek oogonek oogonek.sc Oogonekacute oogonekacute oogonekacute.sc
openbullet ordfeminine ordmasculine Orogate orogate orogate.sc Oslash
oslash Oslash.dup oslash.dup oslash.sc Oslashacute oslashacute
oslashacute.sc Otilde otilde otilde.sc P p p.sc paragraph paragraph.alt
parenleft parenright partialdiff percent period periodcentered permyriad
perthousand perthousandzero peso Phi phi phi.alt Pi pi pi.alt plus
plusminus Psi psi published Q q q.sc question questiondown
quillbracketleft quillbracketright quotedbl quotedblbase quotedblbase.ts1
quotedblleft quotedblright quoteleft quoteleft.dup quoteright
quoteright.dup quotesinglbase quotesinglbase.ts1 quotesingle
quotesingle.ts1 R r r.sc Racute racute racute.sc radical Rcaron rcaron
rcaron.sc Rcedilla rcedilla Rcommaaccent rcommaaccent rcommaaccent.sc
Rdblgrave rdblgrave rdblgrave.sc Rdotaccent rdotaccent rdotaccent.sc
Rdotbelow rdotbelow rdotbelow.sc Rdotbelowmacron rdotbelowmacron
rdotbelowmacron.sc recipe referencemark registered registered.alt Rho rho
rho.alt Ring ring Ringacute ringacute Ringcomb ringcomb ringhalfleft
ringhalfright S s s.sc Sacute sacute sacute.sc Scaron scaron scaron.sc
Scedilla scedilla scedilla.sc schwa Scircumflex scircumflex
scircumflex.sc Scommaaccent scommaaccent scommaaccent.sc Sdotbelow
sdotbelow sdotbelow.sc section semicolon servicemark seven seven.oldstyle
seven.prop seven.taboldstyle sfthyphen Sigma sigma sigma1 six
six.oldstyle six.prop six.taboldstyle slash space star sterling summation
suppress T t t.sc Tau tau Tcaron tcaron tcaron.sc Tcedilla tcedilla
tcedilla.sc Tcommaaccent tcommaaccent tcommaaccent.sc Tdieresis tdieresis
tdieresis.sc Tdotbelow tdotbelow tdotbelow.sc Theta theta theta.alt Thorn
thorn thorn.sc three three.oldstyle three.prop three.superior
three.taboldstyle threequarters threequartersemdash tie tieaccentcapital
tieaccentcapital.new tieaccentlowercase tieaccentlowercase.new Tilde
tilde tilde.dup tildebelow tildebelowcomb Tildecomb tildecomb tildelow
Tlinebelow tlinebelow tlinebelow.sc trademark Ttilde ttilde ttilde.sc
twelveudash two two.oldstyle two.prop two.superior two.taboldstyle U u
u.sc Uacute uacute uacute.sc Ubreve ubreve ubreve.sc Ubrevebelowinverted
ubrevebelowinverted ubrevebelowinverted.sc Ucaron ucaron ucaron.sc
Ucircumflex ucircumflex ucircumflex.sc Udblgrave udblgrave udblgrave.sc
Udieresis udieresis udieresis.sc Udieresisacute udieresisacute
udieresisacute.sc Udieresiscaron udieresiscaron udieresiscaron.sc
Udieresisgrave udieresisgrave udieresisgrave.sc Udotbelow udotbelow
udotbelow.sc Ugrave ugrave ugrave.sc Uhookabove uhookabove uhookabove.sc
Uhorn uhorn uhorn.sc Uhornacute uhornacute uhornacute.sc Uhorndotbelow
uhorndotbelow uhorndotbelow.sc Uhorngrave uhorngrave uhorngrave.sc
Uhornhookabove uhornhookabove uhornhookabove.sc Uhorntilde uhorntilde
uhorntilde.sc Uhungarumlaut uhungarumlaut uhungarumlaut.sc Umacron
umacron umacron.sc underscore undertie undertieinverted uni2010 uni2011
uni2423 Uogonek uogonek uogonek.sc Upsilon upsilon Uring uring uring.sc
Utilde utilde utilde.sc V v v.sc W w w.sc Wacute wacute wacute.sc
Wcircumflex wcircumflex wcircumflex.sc Wdieresis wdieresis wdieresis.sc
weierstrass Wgrave wgrave wgrave.sc won X x x.sc Xi xi Y y y.sc Yacute
yacute yacute.sc Ycircumflex ycircumflex ycircumflex.sc Ydieresis
ydieresis ydieresis.sc Ydotbelow ydotbelow ydotbelow.sc yen Ygrave ygrave
ygrave.sc Yhookabove yhookabove yhookabove.sc Ytilde ytilde ytilde.sc Z z
z.sc Zacute zacute zacute.sc Zcaron zcaron zcaron.sc Zdotaccent
zdotaccent zdotaccent.sc Zdotbelow zdotbelow zdotbelow.sc zero
zero.oldstyle zero.prop zero.slash zero.taboldstyle Zeta zeta


